CIV Black Hole Mass Measurements with the Australian Dark Energy Survey (OzDES)

Black hole mass measurements outside the local universe are critically important to derive the growth of supermassive black holes over cosmic time, and to study the interplay between black hole growth and galaxy evolution. In this paper we present two measurements of supermassive black hole masses from reverberation mapping (RM) of the broad CIV emission line. These measurements are based on multi-year photometry and spectroscopy from the Dark Energy Survey Supernova Program (DES-SN) and the Australian Dark Energy Survey (OzDES), which together constitute the OzDES RM Program. The observed reverberation lag between the DES continuum photometry and the OzDES emission-line fluxes is measured to be $358^{+126}_{-123}$ and $343^{+58}_{-84}$ days for two quasars at redshifts of $1.905$ and $2.593$ respectively. The corresponding masses of the two supermassive black holes are $4.4 \times 10^{9}$ and $3.3 \times 10^{9}$ M$_\odot$, which are among the highest-redshift and highest-mass black holes measured to date with RM studies. We use these new measurements to better determine the CIV radius$-$luminosity relationship for high-luminosity quasars, which is fundamental to many quasar black hole mass estimates and demographic studies.

==> OzDES_lightcurves_Table2.txt <==
MNRAS     CIV Black Hole Masses with OzDES     Hoormann, 2019
================================================================================
CIV Black Hole Mass Measurements with the Australian Dark Energy Survey
    J. K. Hoormann, P. Martini, T. M. Davis, A. King, C. Lidman, D. Mudd, R. Sharp, N. E. Sommer,
    B. E. Tucker, Z. Yu, S. Allam, J. Asorey, S. Avila, M. Banerji, D. Brooks, E. Buckley-Geer, D. L. Burke,
    J. Calcino, A. Carnero Rosell, D. Carollo, M. Carrasco Kind, J. Carretero, F. J. Castander, M. Childress,
    J. De Vicente, S. Desai, H. T. Diehl, P. Doel, B. Flaugher, P. Fosalba, J. Frieman, J. Garc\'ia-Bellido,
    D. W. Gerdes, D. Gruen, G. Gutierrez, W. G. Hartley, S. R. Hinton, D. L. Hollowood, K. Honscheid,
    B. Hoyle, D. J. James, E. Krause, K. Kuehn, N. Kuropatkin, G. F. Lewis, M. Lima, E. Macaulay,
    M. A. G. Maia, F. Menanteau, C. J. Miller, R.Miquel, A. M\"oller, A. A. Plazas, A. K. Romer,
    A. Roodman, E. Sanchez, V. Scarpine, M. Schubnell, .S. Serrano, I. Sevilla-Noarbe, M. Smith,
    R. C. Smith, M. Soares-Santos, F. Sobreira, E. Suchyta, E. Swann, M. E. C. Swanson, G. Tarle,
    S. A. Uddin, and (DES Collaboration)
    MNRAS submitted
================================================================================
Keywords:  quasars: supermassive black holes -- quasars: emission lines -- black hole physics -- accretion,
accretion disks -- galaxies: evolution

Description:
    The  light curves for two OzDES-RM AGN with measured black hole masses.  

--------------------------------------------------------------------------------

Byte-by-byte Description of file: OzDES_lightcurves_Table3.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
  1-11	  A11	---	                               AGN	                name
  13-19	  F7.2	d		                 CIV MJD	  CIV Modified Julian Date
  21-24	  F4.2	10^17ergs/cm^2/s/\AA	   CIV Flux	  CIV flux density
  26-28	  F3.2   10^17ergs/cm^2/s/\AA	   CIV Error           1 sigma uncertainty on CIV flux density
  30-36	  F7.2	d		                 g-Band MJD	   g-Band Modified Julian Date
  38-41	  F4.2	10^17ergs/cm^2/s/\AA	   g-Band Flux	   g-Band flux density
  43-45	  F3.2   10^17ergs/cm^2/s/\AA	   g-Band Error     1 sigma uncertainty on g-Band  flux density
  47-53	  F7.2	d		                 r-Band MJD	   r-Band Modified Julian Date
  55-58	  F4.2	10^17ergs/cm^2/s/\AA	   r-Band Flux	   r-Band flux density
  60-62	  F3.2   10^17ergs/cm^2/s/\AA	   r-Band Error      1 sigma uncertainty on r-Band lux density
  64-70	  F7.2	d		                 i-Band MJD	   i-BandModified Julian Date
  72-75	  F4.2	10^17ergs/cm^2/s/\AA	   i-Band Flux	   i-Band flux density
  77-79	  F3.2   10^17ergs/cm^2/s/\AA	   i-Band Error      1 sigma uncertainty on i-Band flux density
--------------------------------------------------------------------------------
DESJ0228-04 56919.14 13.80 0.39 56245.12 29.78 0.20 56245.12 16.87 0.10 56253.07 14.73 0.08 
DESJ0228-04 56958.57 13.06 0.34 56246.07 29.20 0.20 56246.07 16.69 0.10 56254.11 14.51 0.08 
DESJ0228-04 56983.13 13.53 0.57 56266.16 29.27 0.20 56266.17 16.87 0.10 56265.16 14.28 0.08 
DESJ0228-04 57014.27 12.58 0.33 56271.13 28.83 0.20 56271.14 16.44 0.09 56271.16 14.39 0.08 
DESJ0228-04 57243.76 12.26 0.47 56277.16 28.41 0.19 56277.17 16.30 0.09 56277.14 14.34 0.08 
DESJ0228-04 57283.58 11.72 0.47 56290.16 28.48 0.20 56285.15 16.48 0.10 56285.16 14.23 0.08 
DESJ0228-04 57305.58 12.67 0.30 56297.10 28.62 0.19 56290.17 15.89 0.10 56290.19 14.27 0.08 
DESJ0228-04 57340.50 12.53 0.65 56308.06 28.73 0.20 56297.11 16.49 0.09 56291.08 14.10 0.07 
DESJ0228-04 57368.53 11.59 0.54 56536.21 28.50 0.19 56306.10 16.41 0.09 56297.13 14.45 0.08 
DESJ0228-04 57627.76 11.54 0.49 56543.23 28.65 0.19 56538.26 16.92 0.10 56310.05 13.96 0.07 
DESJ0228-04 57656.63 11.72 0.60 56547.29 29.20 0.20 56545.21 16.46 0.09 56537.39 14.33 0.08 
DESJ0228-04 57693.63 11.83 0.36 56563.17 29.31 0.20 56553.34 16.88 0.63 56543.39 14.36 0.08 
DESJ0228-04 57719.55 11.62 0.24 56567.25 29.33 0.20 56559.30 16.57 0.09 56547.37 14.46 0.08 
DESJ0228-04 57747.47 11.97 0.24 56575.22 29.19 0.20 56564.31 16.82 0.09 56553.38 14.17 0.19 
DESJ0228-04 57747.47 11.97 0.24 56579.21 29.38 0.20 56568.28 16.71 0.09 56559.24 14.69 0.08 
DESJ0228-04                     56591.20 29.27 0.20 56576.19 16.67 0.09 56564.28 14.42 0.08 
DESJ0228-04                     56594.17 29.92 0.21 56580.16 16.74 0.10 56568.23 14.51 0.08 
DESJ0228-04                     56595.11 29.32 0.20 56592.11 17.02 0.10 56576.13 14.34 0.08 
DESJ0228-04                     56602.15 28.98 0.20 56603.06 16.66 0.09 56580.13 14.54 0.08 
DESJ0228-04                     56607.16 29.18 0.21 56610.04 16.54 0.09 56592.09 14.73 0.08 
DESJ0228-04                     56617.04 28.67 0.19 56616.09 16.64 0.10 56602.26 14.36 0.08 
DESJ0228-04                     56627.07 28.46 0.19 56627.17 16.29 0.09 56608.21 14.47 0.08 
DESJ0228-04                     56635.14 29.09 0.20 56636.16 16.32 0.09 56615.21 14.37 0.08 
DESJ0228-04                     56646.08 28.49 0.19 56646.11 16.41 0.09 56627.13 14.21 0.07 
DESJ0228-04                     56653.12 29.21 0.20 56654.10 16.29 0.09 56636.11 14.21 0.07 
DESJ0228-04                     56661.05 29.23 0.20 56662.05 16.36 0.09 56646.09 14.35 0.08 
DESJ0228-04                     56676.07 28.91 0.20 56669.09 16.34 0.09 56653.13 14.50 0.08 
DESJ0228-04                     56683.08 29.12 0.20 56676.12 16.71 0.10 56661.11 14.34 0.08 
DESJ0228-04                     56690.08 28.94 0.20 56685.07 16.62 0.09 56669.07 14.29 0.08 
DESJ0228-04                     56697.08 28.78 0.20 56693.05 16.55 0.10 56676.10 14.52 0.08 
DESJ0228-04                     56898.25 25.19 0.23 56890.37 15.89 0.09 56683.09 14.43 0.08 
DESJ0228-04                     56903.24 24.62 0.17 56903.35 14.69 0.10 56685.05 14.34 0.08 
DESJ0228-04                     56915.26 24.51 0.17 56915.21 14.71 0.08 56688.04 14.32 0.08 
DESJ0228-04                     56916.20 24.40 0.17 56924.22 14.35 0.08 56692.07 14.32 0.08 
DESJ0228-04                     56920.18 24.54 0.17 56931.22 14.28 0.08 56876.31 13.90 0.08 
DESJ0228-04                     56925.18 24.21 0.16 56933.37 14.29 0.09 56878.38 13.18 0.08 
DESJ0228-04                     56930.28 24.02 0.17 56936.16 14.53 0.08 56890.35 13.30 0.07 
DESJ0228-04                     56931.37 24.08 0.17 56943.26 14.46 0.08 56903.37 13.40 0.07 
DESJ0228-04                     56932.15 24.25 0.17 56949.14 14.32 0.08 56915.24 13.38 0.07 
DESJ0228-04                     56943.19 24.07 0.16 56956.23 14.23 0.08 56916.32 13.11 0.08 
DESJ0228-04                     56949.13 24.09 0.17 56960.29 14.56 0.08 56924.22 13.01 0.07 
DESJ0228-04                     56951.32 23.90 0.17 56973.10 14.07 0.08 56931.20 12.93 0.07 
DESJ0228-04                     56956.22 24.21 0.16 56980.09 13.98 0.08 56936.18 13.21 0.07 
DESJ0228-04                     56973.09 23.87 0.16 56987.10 14.06 0.08 56943.28 13.03 0.07 
DESJ0228-04                     56980.08 23.78 0.16 56990.10 14.10 0.08 56949.16 12.97 0.07 
DESJ0228-04                     56986.23 23.65 0.17 57001.06 13.99 0.08 56956.25 13.04 0.07 
DESJ0228-04                     56987.09 23.80 0.16 57005.10 14.32 0.08 56959.30 13.05 0.07 
DESJ0228-04                     56990.09 23.63 0.16 57012.11 14.21 0.08 56961.18 11.22 0.12 
DESJ0228-04                     57001.05 23.73 0.16 57018.14 14.40 0.08 56973.06 12.92 0.07 
DESJ0228-04                     57005.09 24.53 0.17 57025.10 14.19 0.08 56980.11 12.86 0.07 
DESJ0228-04                     57012.10 24.14 0.16 57032.06 14.35 0.08 56987.12 12.79 0.07 
DESJ0228-04                     57018.10 23.73 0.16 57038.12 14.09 0.08 56990.12 12.84 0.07 
DESJ0228-04                     57029.05 23.86 0.16 57044.08 14.59 0.08 57001.08 12.75 0.07 
DESJ0228-04                     57036.04 23.71 0.16 57051.07 13.97 0.08 57005.12 12.95 0.07 
DESJ0228-04                     57042.07 24.25 0.16 57249.31 12.98 0.07 57012.13 13.03 0.07 
DESJ0228-04                     57049.06 23.89 0.17 57253.36 12.79 0.07 57018.16 13.12 0.07 
DESJ0228-04                     57249.29 21.08 0.14 57257.34 12.75 0.07 57025.12 12.86 0.07 
DESJ0228-04                     57253.35 20.94 0.14 57268.24 12.97 0.35 57032.09 12.93 0.07 
DESJ0228-04                     57257.32 20.98 0.14 57278.22 12.74 0.07 57039.05 12.78 0.07 
DESJ0228-04                     57269.23 19.57 0.14 57287.24 12.98 0.07 57044.10 13.24 0.07 
DESJ0228-04                     57278.26 20.64 0.14 57291.24 12.68 0.07 57051.09 12.67 0.07 
DESJ0228-04                     57298.36 20.00 0.29 57297.26 12.83 0.07 57249.33 12.13 0.06 
DESJ0228-04                     57302.30 21.27 0.33 57301.30 12.55 0.08 57253.38 12.10 0.06 
DESJ0228-04                     57303.23 21.19 0.15 57305.29 12.54 0.16 57257.36 11.91 0.06 
DESJ0228-04                     57311.27 20.91 0.14 57311.13 13.01 0.07 57265.40 11.94 0.06 
DESJ0228-04                     57315.22 21.19 0.15 57327.19 12.79 0.07 57273.35 12.17 0.06 
DESJ0228-04                     57327.08 21.20 0.14 57331.15 12.95 0.07 57283.20 12.03 0.06 
DESJ0228-04                     57331.07 21.36 0.15 57339.19 12.88 0.07 57287.26 12.33 0.07 
DESJ0228-04                     57339.18 21.58 0.15 57345.12 12.95 0.07 57291.18 12.02 0.06 
DESJ0228-04                     57345.08 19.69 0.26 57355.17 12.77 0.07 57297.28 12.07 0.06 
DESJ0228-04                     57346.04 21.08 0.15 57361.18 12.86 0.08 57301.32 12.01 0.07 
DESJ0228-04                     57356.11 21.04 0.14 57365.07 12.70 0.07 57311.14 11.98 0.06 
DESJ0228-04                     57361.19 21.15 0.15 57372.06 13.02 0.07 57316.12 12.13 0.07 
DESJ0228-04                     57366.07 21.25 0.14 57376.10 13.05 0.08 57325.09 12.26 0.07 
DESJ0228-04                     57373.07 21.35 0.15 57387.10 12.71 0.07 57329.08 12.11 0.06 
DESJ0228-04                     57386.06 21.61 0.15 57394.08 13.05 0.07 57339.05 12.40 0.07 
DESJ0228-04                     57394.07 21.75 0.15 57401.05 12.99 0.07 57345.14 12.10 0.06 
DESJ0228-04                     57400.12 21.81 0.15 57406.10 13.32 0.08 57355.19 12.01 0.06 
DESJ0228-04                     57408.04 21.52 0.15 57614.36 14.72 0.08 57361.18 11.91 0.07 
DESJ0228-04                     57614.37 25.20 0.17 57631.30 14.71 0.08 57365.09 11.81 0.06 
DESJ0228-04                     57624.27 25.07 0.18 57636.26 15.24 0.09 57372.08 12.10 0.06 
DESJ0228-04                     57625.26 26.27 0.18 57642.34 14.90 0.08 57385.05 12.16 0.06 
DESJ0228-04                     57631.26 25.53 0.17 57645.29 15.11 0.09 57389.10 12.25 0.07 
DESJ0228-04                     57636.23 25.85 0.18 57653.20 14.64 0.08 57396.08 12.08 0.06 
DESJ0228-04                     57642.31 25.78 0.18 57655.18 15.26 0.09 57403.08 12.08 0.06 
DESJ0228-04                     57645.28 25.68 0.19 57660.36 15.38 0.09 57614.34 13.32 0.07 
DESJ0228-04                     57653.19 25.59 0.18 57664.15 15.28 0.09 57624.31 13.20 0.07 
DESJ0228-04                     57657.27 26.31 0.18 57671.11 15.01 0.09 57625.32 12.96 0.07 
DESJ0228-04                     57663.16 26.07 0.18 57681.21 15.34 0.09 57626.26 13.18 0.07 
DESJ0228-04                     57670.11 25.77 0.18 57686.14 15.75 0.09 57633.25 13.47 0.07 
DESJ0228-04                     57681.11 26.15 0.18 57694.09 15.11 0.09 57637.25 13.70 0.07 
DESJ0228-04                     57686.13 26.87 0.18 57701.09 15.03 0.09 57643.24 13.67 0.07 
DESJ0228-04                     57694.07 26.10 0.18 57708.11 14.94 0.09 57645.36 13.52 0.07 
DESJ0228-04                     57701.08 26.01 0.18 57709.06 15.00 0.09 57653.22 13.27 0.07 
DESJ0228-04                     57709.05 25.75 0.18 57715.04 15.35 0.09 57655.20 13.41 0.07 
DESJ0228-04                     57714.20 25.73 0.18 57717.18 15.24 0.10 57662.16 13.38 0.07 
DESJ0228-04                     57718.09 25.64 0.17 57720.20 15.37 0.09 57669.13 13.51 0.07 
DESJ0228-04                     57719.11 25.41 0.18 57725.04 15.12 0.09 57673.32 13.48 0.07 
DESJ0228-04                     57723.04 26.60 0.18 57730.19 15.60 0.09 57681.29 13.54 0.07 
DESJ0228-04                     57730.07 25.60 0.18 57740.08 15.06 0.09 57686.27 13.76 0.07 
DESJ0228-04                     57739.16 25.59 0.18 57747.08 14.97 0.08 57694.11 13.45 0.07 
DESJ0228-04                     57744.08 26.29 0.18 57752.09 15.26 0.09 57701.11 13.33 0.07 
DESJ0228-04                     57750.07 26.47 0.18 57763.05 15.23 0.09 57708.13 13.29 0.07 
DESJ0228-04                     57756.09 26.37 0.18 57773.08 15.02 0.09 57714.08 13.68 0.07 
DESJ0228-04                     57770.04 25.66 0.18 57781.07 15.54 0.09 57718.16 13.41 0.07 
DESJ0228-04                     57778.04 26.07 0.18 57781.07 15.54 0.09 57720.18 13.41 0.08 
DESJ0228-04                     57782.05 27.72 0.19                     57723.05 13.46 0.07 
DESJ0228-04                     57782.05 27.72 0.19                     57730.09 13.33 0.07 
DESJ0228-04                                                             57740.10 13.34 0.07 
DESJ0228-04                                                             57747.10 13.44 0.07 
DESJ0228-04                                                             57752.12 13.56 0.07 
DESJ0228-04                                                             57762.07 13.44 0.07 
DESJ0228-04                                                             57772.06 13.50 0.07 
DESJ0228-04                                                             57780.07 13.56 0.07 
DESJ0228-04                                                             57791.04 14.11 0.08 
DESJ0033-42 56599.69  1.89 0.14 56264.04 11.73 0.09 56264.05  7.10 0.05 56264.05  4.96 0.03 
DESJ0033-42 56626.47  2.01 0.20 56267.16 11.91 0.09 56267.17  7.30 0.06 56267.17  5.04 0.04 
DESJ0033-42 56917.97  2.43 0.14 56271.04 11.71 0.09 56271.04  7.12 0.05 56271.05  4.97 0.03 
DESJ0033-42 56958.42  2.71 0.24 56277.05 11.79 0.09 56277.06  7.00 0.05 56277.06  4.90 0.03 
DESJ0033-42 56980.45  2.36 0.22 56285.09 11.61 0.11 56280.14  7.42 0.07 56280.14  5.03 0.05 
DESJ0033-42 57021.46  2.08 0.23 56291.10 12.08 0.13 56285.09  7.07 0.05 56285.09  4.92 0.04 
DESJ0033-42 57247.15  2.86 0.22 56307.05 12.25 0.10 56291.10  7.15 0.06 56291.11  4.90 0.04 
DESJ0033-42 57283.06  2.87 0.18 56327.03 13.13 0.22 56307.05  7.17 0.05 56296.12  5.15 0.05 
DESJ0033-42 57306.75  3.03 0.20 56520.20 12.29 0.09 56327.04  8.07 0.12 56307.05  4.93 0.04 
DESJ0033-42 57340.43  2.96 0.39 56534.15 12.44 0.09 56520.21  7.50 0.04 56327.04  5.11 0.09 
DESJ0033-42 57369.45  3.10 0.22 56538.16 12.43 0.09 56534.16  7.53 0.05 56520.23  5.15 0.03 
DESJ0033-42 57628.62  2.98 0.16 56543.09 12.78 0.09 56538.16  7.54 0.05 56534.16  5.23 0.03 
DESJ0033-42 57657.53  3.31 0.25 56558.05 12.57 0.09 56543.09  7.71 0.05 56538.17  5.16 0.03 
DESJ0033-42 57694.10  2.96 0.15 56563.04 13.06 0.09 56547.08  7.75 0.05 56543.10  5.23 0.03 
DESJ0033-42 57719.45  3.01 0.15 56567.08 12.37 0.14 56558.05  7.58 0.05 56547.09  5.27 0.03 
DESJ0033-42 57719.45  3.01 0.15 56568.07 12.64 0.09 56563.04  7.86 0.05 56558.06  5.20 0.03 
DESJ0033-42                     56575.03 12.36 0.09 56567.08  7.84 0.14 56563.04  5.34 0.03 
DESJ0033-42                     56579.00 12.26 0.10 56575.03  7.51 0.05 56567.09  4.87 0.09 
DESJ0033-42                     56590.02 12.45 0.11 56579.00  7.56 0.05 56575.03  5.19 0.03 
DESJ0033-42                     56592.07 12.47 0.09 56590.03  7.51 0.08 56579.00  5.09 0.04 
DESJ0033-42                     56594.03 12.42 0.09 56594.03  7.52 0.05 56590.03  5.06 0.07 
DESJ0033-42                     56602.03 12.22 0.09 56602.03  7.48 0.05 56594.03  5.19 0.03 
DESJ0033-42                     56609.04 12.07 0.09 56609.04  7.39 0.05 56602.03  5.16 0.03 
DESJ0033-42                     56615.08 12.17 0.10 56615.08  7.95 0.13 56609.04  5.20 0.03 
DESJ0033-42                     56625.16 12.27 0.09 56625.16  7.39 0.05 56615.09  5.12 0.03 
DESJ0033-42                     56628.05 12.13 0.09 56628.05  7.44 0.05 56625.17  5.13 0.03 
DESJ0033-42                     56633.16 11.94 0.09 56633.16  7.37 0.05 56628.05  5.13 0.03 
DESJ0033-42                     56635.10 12.36 0.09 56635.10  7.59 0.05 56633.16  5.02 0.04 
DESJ0033-42                     56645.12 12.18 0.11 56645.12  7.39 0.05 56635.10  5.19 0.03 
DESJ0033-42                     56650.05 12.01 0.09 56648.11  7.29 0.05 56642.06  5.46 0.10 
DESJ0033-42                     56657.04 11.96 0.09 56650.05  7.39 0.04 56645.13  5.21 0.04 
DESJ0033-42                     56667.06 11.78 0.10 56657.05  7.26 0.05 56648.11  5.02 0.04 
DESJ0033-42                     56675.07 11.46 0.12 56667.06  7.22 0.05 56650.05  5.10 0.03 
DESJ0033-42                     56682.07 11.72 0.09 56675.07  7.09 0.06 56657.05  4.99 0.03 
DESJ0033-42                     56690.05 11.89 0.09 56682.07  7.19 0.05 56662.08  5.02 0.03 
DESJ0033-42                     56697.05 11.54 0.10 56690.05  7.25 0.05 56667.06  5.04 0.03 
DESJ0033-42                     56877.18 12.60 0.13 56697.05  7.19 0.05 56675.08  5.04 0.04 
DESJ0033-42                     56885.21 12.99 0.10 56877.18  7.75 0.07 56682.07  5.09 0.03 
DESJ0033-42                     56890.22 13.53 0.10 56885.21  7.75 0.05 56690.06  5.06 0.03 
DESJ0033-42                     56903.11 13.32 0.14 56890.22  7.85 0.05 56697.06  5.05 0.04 
DESJ0033-42                     56912.08 13.35 0.10 56903.11  7.95 0.07 56877.18  5.19 0.04 
DESJ0033-42                     56916.07 13.65 0.15 56912.08  8.00 0.05 56885.21  5.25 0.03 
DESJ0033-42                     56920.06 13.76 0.10 56916.07  7.98 0.11 56890.22  5.46 0.03 
DESJ0033-42                     56924.14 13.91 0.10 56920.06  8.14 0.05 56903.11  5.43 0.04 
DESJ0033-42                     56930.11 14.13 0.10 56924.14  8.22 0.05 56912.09  5.43 0.04 
DESJ0033-42                     56943.00 14.51 0.10 56930.12  8.27 0.05 56916.08  5.46 0.14 
DESJ0033-42                     56949.01 14.34 0.10 56943.01  8.47 0.06 56920.07  5.50 0.03 
DESJ0033-42                     56953.03 14.49 0.10 56949.02  8.39 0.05 56924.15  5.59 0.03 
DESJ0033-42                     56957.00 15.31 0.43 56953.03  8.48 0.05 56930.12  5.58 0.03 
DESJ0033-42                     56961.01 14.10 0.12 56961.01  8.35 0.06 56943.01  5.66 0.04 
DESJ0033-42                     56973.11 14.55 0.10 56973.12  8.57 0.05 56949.02  5.67 0.03 
DESJ0033-42                     56976.22 14.65 0.11 56976.21  8.56 0.05 56953.04  5.59 0.03 
DESJ0033-42                     56980.02 14.44 0.10 56978.21  8.55 0.06 56961.01  5.66 0.04 
DESJ0033-42                     56986.14 14.78 0.66 56980.03  8.57 0.05 56973.12  5.73 0.03 
DESJ0033-42                     56987.03 14.54 0.10 56986.14  9.33 0.48 56980.03  5.81 0.03 
DESJ0033-42                     56990.03 14.08 0.21 56987.03  8.54 0.05 56982.06  5.71 0.04 
DESJ0033-42                     56992.03 14.29 0.11 56990.03  8.91 0.18 56987.03  5.75 0.03 
DESJ0033-42                     57002.04 14.50 0.10 56992.04  8.60 0.06 56990.03  5.73 0.09 
DESJ0033-42                     57011.04 14.38 0.10 57002.04  8.62 0.05 56992.04  5.79 0.04 
DESJ0033-42                     57016.10 14.48 0.10 57011.04  8.59 0.05 57002.04  5.81 0.03 
DESJ0033-42                     57025.04 14.65 0.13 57016.11  8.53 0.05 57011.05  5.79 0.03 
DESJ0033-42                     57030.04 14.42 0.10 57025.05  8.50 0.06 57016.11  5.74 0.03 
DESJ0033-42                     57037.06 14.54 0.10 57030.05  8.62 0.05 57025.05  5.81 0.04 
DESJ0033-42                     57044.04 14.62 0.11 57037.06  8.58 0.05 57030.05  5.84 0.03 
DESJ0033-42                     57051.04 14.63 0.12 57044.05  8.73 0.05 57037.06  5.85 0.04 
DESJ0033-42                     57235.19 13.27 0.22 57051.04  8.67 0.06 57044.05  5.85 0.04 
DESJ0033-42                     57252.23 14.77 0.10 57235.19  8.74 0.09 57051.04  5.87 0.04 
DESJ0033-42                     57257.21 14.56 0.11 57252.23  8.57 0.05 57235.20  5.78 0.05 
DESJ0033-42                     57265.21 14.65 0.14 57257.21  8.66 0.06 57252.23  5.87 0.04 
DESJ0033-42                     57281.07 14.32 0.23 57265.21  8.67 0.07 57257.22  5.82 0.04 
DESJ0033-42                     57283.09 14.62 0.13 57273.10  8.95 0.06 57265.21  5.75 0.04 
DESJ0033-42                     57301.03 14.81 0.12 57277.09  8.82 0.06 57273.10  6.07 0.04 
DESJ0033-42                     57311.01 14.69 0.11 57281.07  8.86 0.18 57277.09  6.02 0.04 
DESJ0033-42                     57315.15 14.91 0.34 57283.09  8.61 0.08 57281.08  5.44 0.27 
DESJ0033-42                     57325.02 14.31 0.10 57301.04  8.93 0.08 57283.10  5.85 0.04 
DESJ0033-42                     57329.01 14.52 0.10 57311.01  8.68 0.06 57301.04  5.74 0.07 
DESJ0033-42                     57334.19 14.20 0.10 57316.01  8.85 0.06 57305.05  6.03 0.04 
DESJ0033-42                     57339.02 14.75 0.11 57325.03  8.59 0.05 57311.01  5.96 0.04 
DESJ0033-42                     57344.03 13.83 0.16 57329.02  8.82 0.06 57315.15  6.01 0.04 
DESJ0033-42                     57355.14 13.75 0.11 57334.19  8.52 0.05 57316.01  6.00 0.04 
DESJ0033-42                     57365.04 14.17 0.10 57339.02  8.93 0.06 57325.03  5.79 0.03 
DESJ0033-42                     57371.05 14.22 0.10 57344.04  8.41 0.06 57329.02  5.84 0.04 
DESJ0033-42                     57372.03 14.07 0.19 57355.14  8.44 0.05 57334.19  5.80 0.03 
DESJ0033-42                     57379.04 13.94 0.12 57365.04  8.52 0.05 57339.02  5.95 0.04 
DESJ0033-42                     57386.04 13.94 0.10 57371.05  8.52 0.05 57344.04  5.76 0.03 
DESJ0033-42                     57394.06 14.13 0.10 57372.03  8.59 0.06 57355.15  5.76 0.03 
DESJ0033-42                     57407.04 14.08 0.12 57379.05  8.45 0.06 57365.04  5.78 0.03 
DESJ0033-42                     57614.22 13.52 0.12 57386.04  8.42 0.05 57372.04  5.69 0.04 
DESJ0033-42                     57623.21 13.61 0.12 57394.06  8.47 0.05 57379.05  5.74 0.04 
DESJ0033-42                     57627.35 14.64 0.67 57400.10  8.59 0.06 57386.05  5.74 0.04 
DESJ0033-42                     57629.20 13.71 0.10 57407.04  8.33 0.06 57394.06  5.81 0.04 
DESJ0033-42                     57633.21 14.01 0.10 57614.22  8.36 0.06 57400.11  5.91 0.04 
DESJ0033-42                     57635.28 14.57 0.12 57623.21  8.15 0.06 57407.05  5.81 0.04 
DESJ0033-42                     57637.20 14.24 0.11 57627.35  8.11 0.23 57614.23  5.66 0.04 
DESJ0033-42                     57638.14 13.67 0.10 57629.21  8.32 0.05 57623.21  5.61 0.04 
DESJ0033-42                     57642.14 13.60 0.14 57633.21  8.42 0.05 57629.21  5.72 0.04 
DESJ0033-42                     57645.07 14.11 0.19 57637.21  8.54 0.06 57633.22  5.71 0.04 
DESJ0033-42                     57653.05 13.67 0.10 57638.14  8.23 0.06 57637.21  5.76 0.04 
DESJ0033-42                     57657.19 13.95 0.10 57642.14  8.15 0.07 57638.14  5.58 0.04 
DESJ0033-42                     57661.07 13.64 0.10 57645.08  8.29 0.09 57642.15  5.71 0.05 
DESJ0033-42                     57666.02 14.03 0.11 57653.06  8.30 0.05 57645.08  5.69 0.06 
DESJ0033-42                     57670.99 13.77 0.13 57657.20  8.32 0.06 57653.06  5.62 0.04 
DESJ0033-42                     57680.00 14.77 0.12 57661.07  8.32 0.05 57657.20  5.63 0.04 
DESJ0033-42                     57682.00 14.43 0.12 57666.02  8.45 0.06 57661.07  5.62 0.04 
DESJ0033-42                     57686.01 14.74 0.12 57671.00  8.19 0.06 57666.03  5.60 0.04 
DESJ0033-42                     57690.11 13.85 0.11 57680.01 10.47 0.10 57671.00  5.67 0.04 
DESJ0033-42                     57694.01 13.94 0.10 57681.00  8.40 0.12 57682.01  5.75 0.05 
DESJ0033-42                     57701.03 14.02 0.12 57682.01  8.45 0.06 57686.01  5.65 0.04 
DESJ0033-42                     57708.05 13.75 0.12 57686.01  8.63 0.06 57694.02  5.66 0.04 
DESJ0033-42                     57714.04 14.62 0.11 57690.11  8.31 0.06 57701.03  5.71 0.04 
DESJ0033-42                     57718.03 15.18 0.13 57694.01  8.38 0.06 57708.05  5.64 0.04 
DESJ0033-42                     57719.03 14.03 0.11 57701.03  8.33 0.06 57711.07  5.70 0.07 
DESJ0033-42                     57723.12 14.17 0.11 57708.05  8.30 0.06 57714.04  5.73 0.04 
DESJ0033-42                     57730.04 13.78 0.11 57714.05  8.69 0.06 57719.03  5.73 0.04 
DESJ0033-42                     57740.04 13.67 0.10 57718.03  9.28 0.07 57723.12  5.73 0.04 
DESJ0033-42                     57747.04 13.82 0.11 57719.03  8.44 0.06 57730.04  5.64 0.04 
DESJ0033-42                     57751.06 14.41 0.11 57723.12  8.47 0.06 57740.05  5.61 0.03 
DESJ0033-42                     57753.08 13.93 0.11 57730.04  8.28 0.06 57747.05  5.72 0.04 
DESJ0033-42                     57759.06 13.89 0.12 57740.05  8.24 0.05 57751.06  5.73 0.04 
DESJ0033-42                     57772.04 13.89 0.12 57747.05  8.39 0.05 57753.08  5.68 0.05 
DESJ0033-42                     57780.04 14.32 0.15 57751.06  8.46 0.06 57759.07  5.70 0.04 
DESJ0033-42                     57780.04 14.32 0.15 57753.08  8.40 0.06 57772.04  5.72 0.04 
DESJ0033-42                                         57759.07  8.40 0.06 57780.04  5.74 0.05 
DESJ0033-42                                         57772.04  8.32 0.06 57780.04  5.74 0.05 
DESJ0033-42                                         57780.04  8.53 0.07                     
================================================================================

